TESS Light Curve of the Interacting Binary W Serpentis

The unusual light curve of the massive eclipsing binary W Ser was recently observed with high S/N and fast cadence by the NASA TESS mission. The TESS light curve records two eclipses and relatively fast variations outside of the eclipses. The eclipse timings verify the period increase of the binary, and the period derivative implies a mass transfer rate in excess of 10^{-5} solar masses per year.. The light curve shows a fading trend from just after an eclipse until the start of the next eclipse. The brightest flux source in the system is the accretion torus surrounding the mass gainer star, and we argue that these orbital-phase related fadings are the result of the injection of cooler gas from the mass donor entering the outskirts of the accretion torus. There are cyclic variations in the out-of-eclipse sections of the light curve that vary on a 2.8 day timescale. This equals the orbital period for gas in the outer regions of the accretion torus, so the photometric variations are probably the result of transitory, over-dense regions that form at the rim of the accretion torus.

==> Fresa_Table_1.txt <==
Title:   TESS Light Curve of the Interacting Binary W Serpentis
Authors: Gies, D. R., Shepard, K. A., Kar, A., & Richardson, N. D.
Table:   1 (MRT only)
================================================================================
Byte-by-byte Description of file: Fresa_Table_1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label        Explanations
--------------------------------------------------------------------------------
   1-  7 F7.3   d       HJD-2435000  Observation Date
   8- 13 F6.2   mag     DELTA-MAG    Magnitude Difference
--------------------------------------------------------------------------------
Note:    Table 1 from Fresa, A. 1957, AJ, 62, 362
--------------------------------------------------------------------------------
638.434 -0.63
638.450 -0.62
638.456 -0.61
638.462 -0.58
638.470 -0.61
638.477 -0.61
638.484 -0.55
638.493 -0.61
638.507 -0.63
638.515 -0.58
639.421 -0.25
639.433 -0.31
639.439 -0.25
639.456 -0.27
639.471 -0.30
639.478 -0.35
639.483 -0.33
639.490 -0.26
639.495 -0.33
640.464 -0.25
640.470 -0.27
640.474 -0.26
640.484 -0.23
640.492 -0.22
640.500 -0.24
640.507 -0.22
640.513 -0.20
640.518 -0.21
640.525 -0.23
642.494 -0.34
643.507  0.16
643.514  0.16
643.520  0.15
643.532  0.17
644.468 -0.32
644.474 -0.33
644.484 -0.31
644.490 -0.36
644.497 -0.32
644.504 -0.36
645.501 -0.58
645.524 -0.50
645.531 -0.47
645.540 -0.56
645.546 -0.65
645.552 -0.71
645.558 -0.69
646.493 -0.60
646.497 -0.60
646.504 -0.55
646.509 -0.73
646.526 -0.67
646.536 -0.60
646.544 -0.62
646.548 -0.63
646.553 -0.65
650.378 -0.76
650.381 -0.69
650.384 -0.63
650.388 -0.64
650.399 -0.65
650.403 -0.59
650.409 -0.67
650.414 -0.73
650.419 -0.64
650.425 -0.68
651.340 -0.71
651.358 -0.68
651.364 -0.70
651.367 -0.68
651.374 -0.73
652.464 -0.69
652.470 -0.64
652.474 -0.71
652.479 -0.71
652.486 -0.72
652.492 -0.64
652.498 -0.69
653.436 -0.46
653.443 -0.50
653.449 -0.55
653.454 -0.44
653.461 -0.46
653.465 -0.46
653.476 -0.46
654.389 -0.32
654.397 -0.46
654.402 -0.46
654.412 -0.45
654.419 -0.32
654.425 -0.45
654.432 -0.47
654.438 -0.48
654.444 -0.44
655.429 -0.35
655.433 -0.40
655.446 -0.32
655.450 -0.31
655.454 -0.36
655.459 -0.36
655.464 -0.31
656.444 -0.37
656.449 -0.40
656.454 -0.39
656.467 -0.42
656.474 -0.44
656.479 -0.45
656.488 -0.44
656.501 -0.46
656.513 -0.48
656.518 -0.37
657.464 -0.35
657.473 -0.34
658.448 -0.22
658.451 -0.23
658.455 -0.27
658.460 -0.20
658.465 -0.23
658.469 -0.24
658.474 -0.21
658.478 -0.25
658.483 -0.26
659.378 -0.60
659.383 -0.50
659.387 -0.57
659.391 -0.58
659.403 -0.56
660.345 -0.64
660.348 -0.67
660.352 -0.68
660.358 -0.69
660.366 -0.71
660.371 -0.71
660.374 -0.70
661.346 -0.71
661.351 -0.67
661.356 -0.65
661.362 -0.67
661.365 -0.67
661.371 -0.72
661.378 -0.72
661.384 -0.67
661.389 -0.65
662.353 -0.64
662.365 -0.64
662.374 -0.67
662.380 -0.68
662.386 -0.71
662.389 -0.72
662.393 -0.66
662.396 -0.71
662.399 -0.70
663.377 -0.72
663.380 -0.74
663.386 -0.76
663.389 -0.71
663.394 -0.71
663.396 -0.68
663.401 -0.67
664.346 -0.84
664.349 -0.82
664.352 -0.71
664.355 -0.72
664.358 -0.77
664.362 -0.77
664.367 -0.70
664.369 -0.86
665.385 -0.82
665.388 -0.75
665.393 -0.67
665.397 -0.72
665.400 -0.83
665.403 -0.77
665.410 -0.73
665.414 -0.85
667.407 -0.72
667.410 -0.73
667.415 -0.68
667.418 -0.65
667.423 -0.71
667.428 -0.73
667.432 -0.72
668.356 -0.76
668.364 -0.69
668.370 -0.66
668.375 -0.65
668.378 -0.64
668.382 -0.76
668.385 -0.74
669.432 -0.68
670.409 -0.78
670.415 -0.79
670.421 -0.78
670.426 -0.68
671.351 -0.44
671.356 -0.43
671.360 -0.49
671.363 -0.50
671.368 -0.49
671.373 -0.44
671.376 -0.44
671.380 -0.38
671.512 -0.30
671.515 -0.25
671.519 -0.26
671.522 -0.26
672.333 -0.Í8
672.335 -0.06
672.339 -0.09
672.342 -0.16
672.345 -0.10
672.348 -0.16
672.511 -0.26
672.516 -0.21
672.518 -0.20
672.523 -0.20
672.526 -0.22
672.530 -0.23
672.535 -0.24
673.342 -0.74
673.347 -0.74
673.349 -0.75
673.351 -0.77
673.354 -0.75
673.359 -0.71
679.394 -0.80
679.397 -0.81
679.401 -0.87
679.404 -0.85
679.407 -0.79
679.413 -0.78
680.333 -0.79
680.337 -0.77
680.340 -0.70
680.343 -0.86
680.347 -0.88
680.351 -0.76
681.437 -0.69
681.440 -0.68
681.444 -0.71
681.448 -0.73
681.452 -0.72
681.456 -0.74
682.338 -0.76
682.342 -0.74
682.344 -0.65
682.346 -0.62
682.350 -0.70
682.352 -0.71
682.356 -0.70
683.355 -0.65
683.358 -0.64
683.362 -0.63
683.366 -0.54
683.369 -0.60
683.372 -0.66
683.377 -0.56
684.335 -0.54
684.338 -0.54
684.341 -0.53
684.345 -0.53
684.349 -0.52
684.353 -0.48
684.357 -0.44
684.362 -0.51
684.367 -0.45
684.371 -0.44
684.376 -0.45
684.380 -0.51
685.324 -0.33
685.327 -0.30
685.330 -0.30
685.332 -0.36
685.336 -0.39
685.339 -0.39
685.343 -0.39
685.450 -0.30
685.453 -0.32
685.456 -0.32
685.459 -0.28
685.461 -0.29
685.465 -0.33
685.468 -0.26
686.331  0.05
686.334  0.10
686.337  0.14
686.340  0.07
686.344  0.10
686.347  0.05
686.442  0.12
686.444  0.11
686.448  0.10
686.451  0.09
687.338 -0.50
687.341 -0.53
687.343 -0.51
687.345 -0.50
687.347 -0.51
687.351 -0.49
687.353 -0.49
689.352 -0.47
689.354 -0.47
689.356 -0.50
689.359 -0.47
689.361 -0.45
689.364 -0.44
690.322 -0.44
690.325 -0.47
690.327 -0.42
690.329 -0.43
690.332 -0.41
690.334 -0.38
690.336 -0.37
690.338 -0.38
691.319 -0.53
691.322 -0.49
691.325 -0.52
691.327 -0.58
691.329 -0.53
691.332 -0.52
691.334 -0.53
692.317 -0.60
692.320 -0.62
692.324 -0.54
692.326 -0.60
692.328 -0.56
692.331 -0.50
692.335 -0.59
693.333 -0.66
693.335 -0.63
693.337 -0.60
693.340 -0.61
693.343 -0.66
693.345 -0.61
693.346 -0.58
693.348 -0.58
694.323 -0.53
694.325 -0.54
694.327 -0.53
694.330 -0.60
694.332 -0.51
694.335 -0.50
694.337 -0.50
695.314 -0.44
695.318 -0.48
695.321 -0.53
695.323 -0.51
695.325 -0.51
695.328 -0.53
695.331 -0.54
696.322 -0.34
696.325 -0.42
696.327 -0.38
696.330 -0.36
696.332 -0.42
696.333 -0.37
696.335 -0.39
696.337 -0.36
697.321 -0.40
697.323 -0.43
697.326 -0.42
697.328 -0.44
697.330 -0.47
697.332 -0.43
697.334 -0.43
698.335 -0.42
698.337 -0.43
698.339 -0.34
698.341 -0.37
698.344 -0.35
698.346 -0.35
698.348 -0.38
698.350 -0.38
699.322 -0.44
699.324 -0.40
699.326 -0.39
699.328 -0.39
699.330 -0.41
699.332 -0.40
699.334 -0.46
700.322  0.25
700.323  0.28
700.325  0.24
700.327  0.33
700.329  0.33
700.331  0.32
700.334  0.25
700.399  0.43
700.408  0.40
700.415  0.47
700.417  0.44
700.420  0.43
700.423  0.38
700.425  0.40
700.429  0.45
701.311 -0.37
701.315 -0.38
701.317 -0.39
701.326 -0.35
701.328 -0.38
701.331 -0.30
701.338 -0.30
701.345 -0.35
701.349 -0.36
701.352 -0.39
701.361 -0.35
701.365 -0.29
701.368 -0.32
703.341 -0.72
703.344 -0.69
703.347 -0.70
703.358 -0.73
704.308 -0.50
704.310 -0.55
704.312 -0.51
704.314 -0.51
704.317 -0.51
704.319 -0.48
704.321 -0.54
705.319 -0.55
705.322 -0.54
705.325 -0.62
705.328 -0.59
705.330 -0.59
705.333 -0.59
706.312 -0.71
706.314 -0.76
706.316 -0.75
706.319 -0.71
706.321 -0.75
706.323 -0.78
706.325 -0.78
707.315 -0.83
707.318 -0.75
707.321 -0.75
707.324 -0.74
707.327 -0.83
707.334 -0.80
708.340 -0.62
710.299 -0.48
710.301 -0.47
710.304 -0.46
710.306 -0.44
710.308 -0.49
710.311 -0.45
710.313 -0.52
711.348 -0.37
711.351 -0.38
711.353 -0.36
711.358 -0.37
711.360 -0.36
711.362 -0.39
711.364 -0.36
711.366 -0.35
711.368 -0.36
712.296 -0.36
712.298 -0.32
712.300 -0.37
712.302 -0.34
712.304 -0.34
712.306 -0.35
712.308 -0.37
712.310 -0.38
713.289 -0.44
713.291 -0.48
713.294 -0.49
713.296 -0.44
713.299 -0.45
713.302 -0.47
713.305 -0.52
713.307 -0.46
714.292  0.17
714.295  0.16
714.297  0.15
714.300  0.13
714.303  0.14
714.305  0.14
714.307  0.19
714.310  0.12
714.390  0.25
714.393  0.19
714.395  0.25
714.397  0.20
714.399  0.21
714.401  0.20
715.297 -0.15
715.300 -0.11
715.302 -0.18
715.304 -0.20
715.306 -0.19
715.308 -0.19
715.310 -0.21
715.312 -0.20
715.315 -0.12
715.317 -0.20 
715.362 -0.29 
715.364 -0.32 
715.366 -0.34 
715.369 -0.29 
715.371 -0.31 
715.373 -0.20 
715.375 -0.24 
716.287 -0.54 
716.289 -0.53 
716.291 -0.52 
716.293 -0.53 
716.295 -0.53 
716.297 -0.52 
716.299 -0.54 
716.301 -0.52 
716.303 -0.56 
716.306 -0.54 
717.288 -0.51 
717.295 -0.46 
717.299 -0.51 
717.303 -0.46 
717.308 -0.51 
717.313 -0.47 
717.318 -0.47 
718.288 -0.24 
718.294 -0.22 
718.299 -0.28 
718.304 -0.33 
718.309 -0.26 
718.314 -0.34 
718.319 -0.29 
718.323 -0.28 
719.286 -0.36 
719.290 -0.34 
719.297 -0.36 
719.300 -0.37 
719.304 -0.42
719.307 -0.36 
719.310 -0.43 
720.282 -0.49 
720.286 -0.44 
720.290 -0.46 
720.293 -0.44 
720.302 -0.45 
720.306 -0.43 
720.309 -0.48 
721.289 -0.56 
721.292 -0.54 
721.294 -0.60 
721.296 -0.57 
721.299 -0.60 
721.302 -0.60 
721.305 -0.60 
721.308 -0.57 
722.272 -0.57 
722.275 -0.67 
722.277 -0.68 
722.279 -0.66 
722.282 -0.62 
722.284 -0.58 
722.287 -0.67
722.290 -0.55 
723.277 -0.60 
723.280 -0.60 
723.282 -0.65 
723.284 -0.62 
723.287 -0.66 
723.289 -0.67 
723.291 -0.62 
723.294 -0.64 
724.277 -0.50 
724.279 -0.53 
724.281 -0.50 
724.283 -0.52 
724.285 -0.51 
724.287 -0.52 
724.289 -0.53 
724.291 -0.55 
724.293 -0.52 
725.308 -0.44 
725.311 -0.40 
725.316 -0.50 
725.319 -0.49 
725.323 -0.53 
725.327 -0.54 
725.331 -0.52 
725.334 -0.52 
726.276 -0.36 
726.278 -0.36 
726.281 -0.36 
726.283 -0.32 
726.285 -0.32 
726.287 -0.36 
726.290 -0.33 
727.293 -0.38 
727.296 -0.40 
727.298 -0.47 
727.300 -0.45 
727.302 -0.42 
727.304 -0.39 
727.306 -0.40 
727.308 -0.39 
727.31Q -0.39
728.274 -0.00
728.276 -0.00
728.278 -0.00
728.280  0.03 
728.282  0.01 
728.284  0.06 
728.325  0.20 
728.328  0.22 
728.332  0.19 
728.337  0.20 
728.339  0.20 
728.341  0.18
730.265 -0.48 
730.267 -0.52 
730.271 -0.51 
730.273 -0.45 
730.275 -0.52 
730.278 -0.55 
730.280 -0.56 
730.282 -0.48
731.263 -0.53 
731.266 -0.58 
731.268 -0.50 
731.270 -0.57 
731.275 -0.59 
731.277 -0.53 
731.279 -0.56 
732.283 -0.34 
732.290 -0.35 
732.292 -0.35 
732.294 -0.39 
732.296 -0.41 
732.298 -0.32 
732.300 -0.36 
733.285 -0.52 
733.288 -0.52 
733.290 -0.52 
733.293 -0.50 
733.296 -0.51 
733.301 -0.55 
733.303 -0.55 
734.260 -0.75 
734.267 -0.82 
734.271 -0.77 
734.273 -0.74 
734.276 -0.75 
736.280 -0.70 
736.282 -0.65 
736.284 -0.60 
736.287 -0.64 
736.289 -0.61 
736.293 -0.60 
740.291 -0.37 
740.293 -0.39 
740.295 -0.39 
740.297 -0.36 
740.301 -0.33 
740.303 -0.37 
741.256 -0.30 
741.258 -0.24 
741.260 -0.24 
741.262 -0.23 
741.263 -0.30 
741.265 -0.32
741.267 -0.29
742.303 -0.26 
742.307 -0.26 
742.318 -0.25 
742.330 -0.27 
745.266 -0.61 
745.270 -0.63 
745.273 -0.68 
745.275 -0.69 
745.286 -0.67
745.289 -0.65 
745.292 -0.69 
745.295 -0.60
746.263 -0.50 
746.266 -0.46 
746.269 -0.45 
746.272 -0.48 
746.275 -0.44
746.278 -0.49 
746.281 -0.44 
746.284 -0.49 
746.288 -0.46 
746.291 -0.48 
747.268 -0.45 
747.271 -0.46 
747.274 -0.51 
747.276 -0.47 
747.279 -0.55 
747.282 -0.54 
747.285 -0.55 
747.292 -0.50 
747.294 -0.54 
748.288 -0.62 
748.294 -0.60 
748.299 -0.64 
748.311 -0.66 
749.272 -0.49 
749.278 -0.48 
749.281 -0.47 
749.289 -0.47 
749.294 -0.48 
749.303 -0.49 
750.241 -0.45 
750.244 -0.42 
750.248 -0.42 
750.251 -0.49 
750.255 -0.49 
750.257 -0.47 
750.260 -0.47 
751.244 -0.51 
751.246 -0.47 
751.248 -0.52 
751.251 -0.48 
751.257 -0.52 
751.260 -0.58 
752.244 -0.31 
752.256 -0.39 
752.261 -0.42 
753.256 -0.57 
753.259 -0.52 
753.262 -0.53 
753.265 -0.48 
756.255 -0.10 
756.257 -0.11 
756.259 -0.17 
756.261 -0.16 
756.263 -0.10 
756.265 -0.15 
756.268 -0.15 
757.230  0.26 
757.233  0.21
757.236  0.25 
757.238  0.23 
757.241  0.24 
757.244  0.26 
757.247  0.29 
757.253  0.22 
757.257  0.25 
757.261  0.26
757.265  0.26 
758.234 -0.44 
758.236 -0.44 
758.239 -0.43 
758.241 -0.41 
758.243 -0.43 
758.245 -0.47 
758.248 -0.48 
759.243 -0.48 
759.247 -0.54 
759.252 -0.58 
759.255 -0.58 
759.263 -0.49 
760.242 -0.35 
760.245 -0.36 
760.247 -0.38 
760.250 -0.42 
760.259 -0.41 
761.250 -0.50 
761.253 -0.48 
761.255 -0.40 
761.258 -0.40 
761.264 -0.48 
761.267 -0.49 
762.249 -0.57 
762.252 -0.60 
762.254 -0.56 
762.257 -0.54 
762.265 -0.60 
763.236 -0.66 
763.240 -0.64 
763.243 -0.64 
763.248 -0.72 
767.234 -0.51 
768.220 -0.56 
768.222 -0.59 
768.227 -0.61
768.230 -0.66
768.233 -0.63 
769.229 -0.46 
769.231 -0.46 
769.234 -0.41 
769.236 -0.42 
769.239 -0.46 
769.241 -0.43 
769.243 -0.47
770.224 -0.27 
770.226 -0.25 
770.227 -0.23 
770.229 -0.26 
770.231 -0.25 
770.233 -0.20 
770.235 -0.26 
771.223 -0.17 
771.229 -0.20 
771.238 -0.18 
771.244 -0.25 
771.248 -0.19 
772.227 -0.78 
772.229 -0.81 
772.231 -0.83


